Convolutional Neural Network for Stereotypical Motor Movement Detection in Autism

Autism Spectrum Disorders (ASDs) are often associated with specific atypical postural or motor behaviors, of which Stereotypical Motor Movements (SMMs) have a specific visibility. While the identification and the quantification of SMM patterns remain complex, its automation would provide support to accurate tuning of the intervention in the therapy of autism. Therefore, it is essential to develop automatic SMM detection systems in a real world setting, taking care of strong inter-subject and intra-subject variability. Wireless accelerometer sensing technology can provide a valid infrastructure for real-time SMM detection, however such variability remains a problem also for machine learning methods, in particular whenever handcrafted features extracted from accelerometer signal are considered. Here, we propose to employ the deep learning paradigm in order to learn discriminating features from multi-sensor accelerometer signals. Our results provide preliminary evidence that feature learning and transfer learning embedded in the deep architecture achieve higher accurate SMM detectors in longitudinal scenarios.

==> paper.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.15 (TeX Live 2014) (preloaded format=pdflatex 2015.5.12)  21 DEC 2015 11:33
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**paper.tex
(./paper.tex
LaTeX2e <2014/05/01>
Babel <3.9k> and hyphenation patterns for 78 languages loaded.
(./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2014/04/23 v1.8e multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\maxbalancingoverflow=\dimen108
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen109
\multicolovershoot=\dimen110
\multicolundershoot=\dimen111
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\mc@col@check@num=\count95
)
(./aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counter (HO)
 (./remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen112
\tocsecnum=\dimen113
\tocsectotal=\dimen114
\tocsubsecnum=\dimen115
\tocsubsectotal=\dimen116
\tocsubsubsecnum=\dimen117
\tocsubsubsectotal=\dimen118
\tocparanum=\dimen119
\tocparatotal=\dimen120
\tocsubparanum=\dimen121
\@tempcntc=\count97
\fnindent=\dimen122
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen123
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen124
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/05/08 v1.15 key=value parser (DPC)
\KV@toks@=\toks18
)
(/usr/local/texlive/2014/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen125
\Hy@linkcounter=\count116
\Hy@pagecounter=\count117

(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count118

(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count119

(/usr/local/texlive/2014/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip10
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen126
\Fld@menulength=\count120
\Field@Width=\dimen127
\Fld@charsize=\dimen128
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count121
\c@Item=\count122
\c@Hfootnote=\count123
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count124
\c@bookmark@seq@number=\count125

(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip45
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/cite/cite.sty
LaTeX Info: Redefining \cite on input line 302.
LaTeX Info: Redefining \nocite on input line 373.
Package: cite 2010/09/10  v 5.3
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/04/25 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2014/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
\Gread@gobject=\count126
))
\Gin@req@height=\dimen129
\Gin@req@width=\dimen130
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip46

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen131
))
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen132
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count127
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count128
\leftroot@=\count129
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count130
\DOTSCASE@=\count131
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen133
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.


Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count132
\c@MaxMatrixCols=\count133
\dotsspace@=\muskip11
\c@parentequation=\count134
\dspbrk@lvl=\count135
\tag@help=\toks20
\row@=\count136
\column@=\count137
\maxfields@=\count138
\andhelp@=\toks21
\eqnshift@=\dimen134
\alignsep@=\dimen135
\tagshift@=\dimen136
\tagwidth@=\dimen137
\totwidth@=\dimen138
\lineht@=\dimen139
\@envbody=\toks22
\multlinegap=\skip47
\multlinetaggap=\skip48
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/algorithms/algorithmic.sty
Package: algorithmic 2009/08/24 v0.1 Document Style `algorithmic'

(/usr/local/texlive/2014/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\c@ALC@unique=\count139
\c@ALC@line=\count140
\c@ALC@rem=\count141
\c@ALC@depth=\count142
\ALC@tlm=\skip49
\algorithmicindent=\skip50
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen140
\extrarowheight=\dimen141
\NC@list=\toks24
\extratabsurround=\skip51
\backup@length=\skip52
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen142
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/caption/caption.sty
Package: caption 2013/05/02 v3.3-89 Customizing captions (AR)

(/usr/local/texlive/2014/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen143
\captionmargin@=\dimen144
\captionwidth=\dimen145
\caption@tempdima=\dimen146
\caption@indent=\dimen147
\caption@parindent=\dimen148
\caption@hangindent=\dimen149
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

Package caption Info: \@makecaption = \long macro:#1#2->\small \vskip \abovecap
tionskip \sbox \@tempboxa {{\bfseries #1.} #2}\ifdim \wd \@tempboxa >\hsize {\b
fseries #1.} #2\par \else \global \@minipagefalse \hb@xt@ \hsize {\hfil \box \@
tempboxa \hfil }\fi \vskip \belowcaptionskip .
\c@ContinuedFloat=\count143
Package caption Info: hyperref package is loaded.
) (/usr/local/texlive/2014/texmf-dist/tex/latex/caption/subcaption.sty
Package: subcaption 2013/02/03 v1.1-62 Sub-captions (AR)
\c@subfigure=\count144
\c@subtable=\count145
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
Package: algorithm2e 2013/01/06 v5.00 algorithms environments
\c@AlgoLine=\count146

(/usr/local/texlive/2014/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2009/10/20 v1.13 Space after command names (DPC,MH)
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/relsize/relsize.sty
Package: relsize 2013/03/29 ver 4.1
)
********************************************************
Package `algorithm2e' Release 5.0 -- january 06 2013 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (cfiorio@um2.fr)
********************************************************
\skiptotal=\skip53
\skiplinenumber=\skip54
\skiprule=\skip55
\skiphlne=\skip56
\skiptext=\skip57
\skiplength=\skip58
\algomargin=\skip59
\skipalgocfslide=\skip60
\algowidth=\dimen150
\inoutsize=\dimen151
\inoutindent=\dimen152
\interspacetitleruled=\dimen153
\interspacealgoruled=\dimen154
\interspacetitleboxruled=\dimen155
\algocf@inoutbox=\box56
\algocf@inputbox=\box57
\AlCapSkip=\skip61
\AlCapHSkip=\skip62
\algoskipindent=\skip63
\algocf@nlbox=\box58
\algocf@hangingbox=\box59
\algocf@untilbox=\box60
\algocf@skipuntil=\skip64
\algocf@capbox=\box61
\algoheightruledefault=\skip65
\algoheightrule=\skip66
\algotitleheightruledefault=\skip67
\algotitleheightrule=\skip68
\c@algocfline=\count147
\c@algocfproc=\count148
\c@algocf=\count149
\algocf@algoframe=\box62
\algocf@algobox=\box63
) (/usr/local/texlive/2014/texmf-dist/tex/latex/tools/verbatim.sty
Package: verbatim 2003/08/22 v1.5q LaTeX2e package for verbatim enhancements
\every@verbatim=\toks25
\verbatim@line=\toks26
\verbatim@in@stream=\read1
)
(/usr/local/texlive/2014/texmf-dist/tex/latex/bigfoot/perpage.sty
Package: perpage 2006/07/15 1.12 Reset/sort counters per page
\c@abspage=\count150
)
\c@pp@a@footnote=\count151
 (./paper.aux)
\openout1 = `paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 29.
LaTeX Font Info:    ... okay on input line 29.
\AtBeginShipoutBox=\box64
Package hyperref Info: Link coloring OFF on input line 29.
 (/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count152
)
LaTeX Info: Redefining \ref on input line 29.
LaTeX Info: Redefining \pageref on input line 29.
LaTeX Info: Redefining \nameref on input line 29.

(./paper.out) (./paper.out)
\@outlinefile=\write3
\openout3 = `paper.out'.


(/usr/local/texlive/2014/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count153
\scratchdimen=\dimen156
\scratchbox=\box65
\nofMPsegments=\count154
\nofMParguments=\count155
\everyMPshowfont=\toks27
\MPscratchCnt=\count156
\MPscratchDim=\dimen157
\MPnumerator=\count157
\makeMPintoPDFobject=\count158
\everyMPtoPDFconversion=\toks28
) (/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: End \AtBeginDocument code.
LaTeX Font Info:    Try loading font information for U+msa on input line 38.

(/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 38.

(/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) (./abstract.tex) (./introduction.tex [1

{/usr/local/texlive/2014/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]) (./met
hods.tex
<Figures/Figure1.pdf, id=55, 2097.88602pt x 1012.75679pt>
File: Figures/Figure1.pdf Graphic file (type pdf)

<use Figures/Figure1.pdf>
Package pdftex.def Info: Figures/Figure1.pdf used on input line 10.
(pdftex.def)             Requested size: 208.27623pt x 100.53984pt.
 [2]
<Figures/Figure2.pdf, id=79, 1948.42407pt x 759.35304pt>
File: Figures/Figure2.pdf Graphic file (type pdf)

<use Figures/Figure2.pdf>
Package pdftex.def Info: Figures/Figure2.pdf used on input line 27.
(pdftex.def)             Requested size: 208.27623pt x 81.16539pt.
 [3 <./Figures/Figure1.pdf>]) (./experiments.tex
Underfull \hbox (badness 10000) in paragraph at lines 5--5
 \OT1/cmtt/m/n/9 bitbucket . org / mhealthresearchgroup / stereotypypublicdatas
et-[]sourcecodes /
 []

[4 <./Figures/Figure2.pdf>] [5]
Overfull \hbox (22.25314pt too wide) in paragraph at lines 31--32
[]\OT1/cmr/m/n/10 Comparison be-tween the re-sults achieved by Good-win et al. 
and CNN/transferred-
 []

<Figures/Figure3.pdf, id=200, 5222.71219pt x 1933.62402pt>
File: Figures/Figure3.pdf Graphic file (type pdf)

<use Figures/Figure3.pdf>
Package pdftex.def Info: Figures/Figure3.pdf used on input line 38.
(pdftex.def)             Requested size: 312.40906pt x 115.65837pt.
) (./discussion.tex [6 <./Figures/Figure3.pdf>])
(./paper.bbl [7])
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 48.
 [8]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 48.
 (./paper.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 48.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 48.
Package rerunfilecheck Info: File `paper.out' has not changed.
(rerunfilecheck)             Checksum: D510A0718B67E08ADD473F381F88E182;116.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 48.
 ) 
Here is how much of TeX's memory you used:
 9020 strings out of 493117
 133165 string characters out of 6135433
 255586 words of memory out of 5000000
 12312 multiletter control sequences out of 15000+600000
 11399 words of font info for 44 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 36i,9n,38p,2077b,466s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
></usr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb>
</usr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb></
usr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></u
sr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></us
r/local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/
local/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/lo
cal/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/loca
l/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/t
exlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texl
ive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive
/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/
2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/20
14/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/local/texlive/201
4/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt9.pfb></usr/local/texlive/2014/
texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
Output written on paper.pdf (8 pages, 587578 bytes).
PDF statistics:
 295 PDF objects out of 1000 (max. 8388607)
 230 compressed objects within 3 object streams
 54 named destinations out of 1000 (max. 500000)
 24 words of extra memory for PDF output out of 10000 (max. 10000000)


